Efficient Proximal Mapping of the 1-path-norm of Shallow Networks

We demonstrate two new important properties of the 1-path-norm of shallow neural networks. First, despite its non-smoothness and non-convexity it allows a closed form proximal operator which can be efficiently computed, allowing the use of stochastic proximal-gradient-type methods for regularized empirical risk minimization. Second, when the activation functions is differentiable, it provides an upper bound on the Lipschitz constant of the network. Such bound is tighter than the trivial layer-wise product of Lipschitz constants, motivating its use for training networks robust to adversarial perturbations. In practical experiments we illustrate the advantages of using the proximal mapping and we compare the robustness-accuracy trade-off induced by the 1-path-norm, L1-norm and layer-wise constraints on the Lipschitz constant (Parseval networks).

==> author_feedback.txt <==
- The importance of path-norm regularization was observed empirically by
  established researchers in the field [B], who could not provide an
  optimization algorithm for regularizing with the path-norm; our work is a
  first step towards this goal. In particular, [B] found that it correlates
  with generalization to a higher degree than many other complexity measures.
  We will emphasize this key point.  DONE

- Efficient extensions to the multi-layer network are in general non-trivial
  and may not even be possible. We can add further discussion on extensions to
  regularizing multi-layers including heuristics to complement the theory. DONE

- We will remark in the paper that first order methods with diagonal scaling or
  semi-newton can be extended to the proximal setting. Such variants are
  readily available in the literature, and mainly require an efficient proximal
  mapping, which we achieve in our work. DONE

- We will add in the paper that: although the path-norm and layer wise product
  bounds can be equal, this only happens in the worst case: for any layer, the
  1-norms of every row in the weight matrix are equal. In practice, they differ
  drastically. DONE

- We did compare to Parseval networks (cf. line 373) in the L-infinity setting
  described in Sec. 4.1 in [A]. This is precisely the method we label “layer”
  in the experiments; we will clarify this in the paper. DONE

- The L-infinity metric is regarded as the defacto norm for adversarial
  examples in comp vision tasks (pixel data). For the output space: for single
  output there is no debate as there is only one norm (absolute value). For
  multi-output, it is desirable to regularize the Lipschitz constant of each
  output neuron independently. Choosing the L1 norm in output space is
  equivalent to penalizing the constant of each output neuron with the same
  unit weight. We will clarify in the final version that other weighting
  schemes can be used with minor changes. DONE

- Yes, it is the % of misclassified examples, we will clarify. DONE

- Our experiments did not indicate that lambda has a large impact in practice;
  ProxSGD achieved a lower objective function value for a wide range of lambda.
  We can add the plots to the camera ready.

[A] Cisse, M., Bojanowski, P., Grave, E., Dauphin, Y., Usunier N.. Parseval
Networks: Improving Robustness to Adversarial Examples. ICML2017

[B] Jiang, Y., Neyshabur, B., Mobahi, H., Krishnan, D. and Bengio, S.. Fantastic
Generalization Measures and Where to Find Them. ICLR2020

[C] Neyshabur, B., Tomioka, R. & Srebro, N.. Norm-Based Capacity Control in
Neural Networks.  COLT2015


